Compliant AI Infrastructure for Regulated Finance: A tiered multi-agent framework with DLT audit trails for financial operations in DACH

We present a compliance-first architecture for AI in regulated finance that treats regulation as an orientation layer rather than a deterministic ruleset. A matrix of regulatory intent and exposure provides a compact classification handle, which a governed policy compiler then maps into concrete prohibitions, obligations and runtime budgets. Prohibitions constrain feasibility and block externalisation, while obligations extend tasks with artefacts that must meet explicit admissibility criteria. Committee activation remains policy-driven and proportionate, preserving efficiency while ensuring supervisory oversight. Evidence, decisions and reason codes are bound to a permissioned DAG with deterministic timestamping, enabling replay, provenance checks and clear attribution of failure. Clause-level legal indexing with effective dates and capability-based agent routing ensure portability across DACH and the wider EU. The result is assurance by construction: compliance is embedded in execution and verifiable by auditors without sacrificing proportionality or transparency.

==> usym2737.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1834.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (1546.0000,-408.0000) ..
    controls (1546.0000,-399.3333) and (1542.6667,-395.0000) ..
    (1536.0000,-395.0000) .. controls (1534.0000,-395.0000) and
    (1523.0000,-397.0000) .. (1503.0000,-401.0000) -- (1030.0000,-496.0000) --
    (1120.0000,-31.0000) .. controls (1122.6667,-17.0000) and (1124.0000,-6.6667)
    .. (1124.0000,0.0000) .. controls (1124.0000,8.0000) and (1120.0000,12.0000)
    .. (1112.0000,12.0000) .. controls (1107.3333,12.0000) and (1098.3333,2.6667)
    .. (1085.0000,-16.0000) -- (819.0000,-393.0000) -- (551.0000,-14.0000) ..
    controls (539.0000,3.3333) and (530.6667,12.0000) .. (526.0000,12.0000) ..
    controls (519.3333,12.0000) and (516.0000,8.6667) .. (516.0000,2.0000) ..
    controls (516.0000,-4.0000) and (517.3333,-14.3333) .. (520.0000,-29.0000) --
    (604.0000,-496.0000) -- (143.0000,-418.0000) .. controls (127.0000,-415.3333)
    and (116.6667,-414.0000) .. (112.0000,-414.0000) .. controls
    (104.0000,-414.0000) and (100.0000,-417.3333) .. (100.0000,-424.0000) ..
    controls (100.0000,-429.3333) and (110.3333,-439.0000) .. (131.0000,-453.0000)
    -- (514.0000,-711.0000) -- (133.0000,-985.0000) .. controls
    (113.6667,-999.0000) and (104.0000,-1008.6667) .. (104.0000,-1014.0000) ..
    controls (104.0000,-1020.6667) and (108.0000,-1024.0000) ..
    (116.0000,-1024.0000) .. controls (123.3333,-1024.0000) and
    (134.3333,-1022.6667) .. (149.0000,-1020.0000) -- (604.0000,-936.0000) --
    (520.0000,-1389.0000) .. controls (517.3333,-1403.6667) and
    (516.0000,-1412.6667) .. (516.0000,-1416.0000) .. controls
    (516.0000,-1426.6667) and (520.0000,-1432.0000) .. (528.0000,-1432.0000) ..
    controls (531.3333,-1432.0000) and (539.6667,-1422.3333) ..
    (553.0000,-1403.0000) -- (819.0000,-1026.0000) -- (1077.0000,-1397.0000) ..
    controls (1089.6667,-1415.6667) and (1098.6667,-1425.0000) ..
    (1104.0000,-1425.0000) .. controls (1112.0000,-1425.0000) and
    (1116.0000,-1421.0000) .. (1116.0000,-1413.0000) .. controls
    (1116.0000,-1407.0000) and (1114.6667,-1396.6667) .. (1112.0000,-1382.0000) --
    (1030.0000,-936.0000) -- (1505.0000,-1020.0000) .. controls
    (1523.6667,-1023.3333) and (1532.3333,-1025.0000) .. (1531.0000,-1025.0000) ..
    controls (1541.0000,-1025.0000) and (1546.0000,-1020.6667) ..
    (1546.0000,-1012.0000) .. controls (1546.0000,-1008.6667) and
    (1536.3333,-1000.3333) .. (1517.0000,-987.0000) -- (1126.0000,-711.0000) --
    (1517.0000,-434.0000) .. controls (1536.3333,-420.0000) and
    (1546.0000,-411.3333) .. (1546.0000,-408.0000) -- cycle;
\end{scope}

\end{tikzpicture}



==> usym274A.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1831.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (1382.0000,-1169.0000) ..
    controls (1382.0000,-1139.6667) and (1372.0000,-1115.6667) ..
    (1352.0000,-1097.0000) .. controls (1346.6667,-1092.3333) and
    (1324.0000,-1077.0000) .. (1284.0000,-1051.0000) -- (1034.0000,-891.0000) --
    (1013.0000,-911.0000) -- (1175.0000,-1165.0000) .. controls
    (1200.3333,-1204.3333) and (1215.3333,-1226.6667) .. (1220.0000,-1232.0000) ..
    controls (1238.6667,-1252.0000) and (1262.6667,-1262.0000) ..
    (1292.0000,-1262.0000) .. controls (1316.6667,-1262.0000) and
    (1337.6667,-1252.6667) .. (1355.0000,-1234.0000) .. controls
    (1373.0000,-1215.3333) and (1382.0000,-1193.6667) .. (1382.0000,-1169.0000) --
    cycle(1577.0000,-709.0000) .. controls (1577.0000,-685.6667) and
    (1567.3333,-664.6667) .. (1548.0000,-646.0000) .. controls
    (1529.3333,-627.3333) and (1508.0000,-618.0000) .. (1484.0000,-618.0000) ..
    controls (1468.0000,-618.0000) and (1441.0000,-622.3333) ..
    (1403.0000,-631.0000) -- (1108.0000,-698.0000) -- (1108.0000,-727.0000) --
    (1403.0000,-786.0000) .. controls (1446.3333,-794.6667) and
    (1472.6667,-799.0000) .. (1482.0000,-799.0000) .. controls
    (1506.6667,-799.0000) and (1528.6667,-790.0000) .. (1548.0000,-772.0000) ..
    controls (1567.3333,-754.0000) and (1577.0000,-733.0000) ..
    (1577.0000,-709.0000) -- cycle(931.0000,-1350.0000) .. controls
    (931.0000,-1346.6667) and (925.6667,-1320.0000) .. (915.0000,-1270.0000) --
    (852.0000,-975.0000) -- (823.0000,-975.0000) -- (749.0000,-1313.0000) ..
    controls (742.3333,-1342.3333) and (742.3333,-1366.0000) ..
    (749.0000,-1384.0000) .. controls (763.0000,-1424.0000) and
    (791.0000,-1444.0000) .. (833.0000,-1444.0000) .. controls
    (859.0000,-1444.0000) and (881.6667,-1434.6667) .. (901.0000,-1416.0000) ..
    controls (921.0000,-1397.3333) and (931.0000,-1375.3333) ..
    (931.0000,-1350.0000) -- cycle(659.0000,-909.0000) -- (643.0000,-891.0000) --
    (387.0000,-1051.0000) .. controls (350.3333,-1074.3333) and
    (328.3333,-1089.0000) .. (321.0000,-1095.0000) .. controls
    (299.0000,-1115.0000) and (288.0000,-1138.3333) .. (288.0000,-1165.0000) ..
    controls (288.0000,-1191.6667) and (297.0000,-1213.6667) ..
    (315.0000,-1231.0000) .. controls (333.6667,-1248.3333) and
    (356.3333,-1257.0000) .. (383.0000,-1257.0000) .. controls
    (410.3333,-1257.0000) and (433.3333,-1247.0000) .. (452.0000,-1227.0000) ..
    controls (456.0000,-1222.3333) and (470.3333,-1201.0000) ..
    (495.0000,-1163.0000) -- (659.0000,-909.0000) -- cycle(1386.0000,-252.0000) ..
    controls (1386.0000,-226.0000) and (1377.0000,-203.6667) ..
    (1359.0000,-185.0000) .. controls (1341.0000,-167.0000) and
    (1318.6667,-158.0000) .. (1292.0000,-158.0000) .. controls
    (1260.0000,-158.0000) and (1233.3333,-174.3333) .. (1212.0000,-207.0000) --
    (1015.0000,-512.0000) -- (1034.0000,-528.0000) -- (1294.0000,-362.0000) ..
    controls (1330.0000,-338.6667) and (1351.0000,-324.3333) ..
    (1357.0000,-319.0000) .. controls (1376.3333,-301.0000) and
    (1386.0000,-278.6667) .. (1386.0000,-252.0000) -- cycle(1032.0000,-711.0000)
    .. controls (1032.0000,-655.6667) and (1013.3333,-608.3333) ..
    (976.0000,-569.0000) .. controls (939.3333,-529.6667) and (893.6667,-510.0000)
    .. (839.0000,-510.0000) .. controls (785.6667,-510.0000) and
    (739.6667,-529.0000) .. (701.0000,-567.0000) .. controls (662.3333,-605.0000)
    and (643.0000,-651.0000) .. (643.0000,-705.0000) .. controls
    (643.0000,-759.0000) and (661.6667,-805.0000) .. (699.0000,-843.0000) ..
    controls (736.3333,-881.6667) and (782.3333,-901.0000) .. (837.0000,-901.0000)
    .. controls (889.6667,-901.0000) and (935.3333,-882.3333) ..
    (974.0000,-845.0000) .. controls (1012.6667,-807.6667) and
    (1032.0000,-763.0000) .. (1032.0000,-711.0000) -- cycle(934.0000,-61.0000) ..
    controls (934.0000,-37.0000) and (923.6667,-16.0000) .. (903.0000,2.0000) ..
    controls (883.0000,20.0000) and (860.3333,29.0000) .. (835.0000,29.0000) ..
    controls (813.0000,29.0000) and (792.3333,19.3333) .. (773.0000,0.0000) ..
    controls (754.3333,-18.6667) and (745.0000,-39.0000) .. (745.0000,-61.0000) ..
    controls (745.0000,-69.0000) and (749.6667,-95.6667) .. (759.0000,-141.0000)
    -- (821.0000,-442.0000) -- (850.0000,-442.0000) -- (919.0000,-141.0000) ..
    controls (929.0000,-97.6667) and (934.0000,-71.0000) .. (934.0000,-61.0000) --
    cycle(569.0000,-698.0000) -- (227.0000,-614.0000) .. controls
    (199.6667,-607.3333) and (177.0000,-608.0000) .. (159.0000,-616.0000) ..
    controls (119.6667,-633.3333) and (100.0000,-664.3333) .. (100.0000,-709.0000)
    .. controls (100.0000,-733.6667) and (109.3333,-753.6667) ..
    (128.0000,-769.0000) .. controls (146.6667,-785.0000) and (168.6667,-793.0000)
    .. (194.0000,-793.0000) .. controls (192.6667,-793.0000) and
    (220.6667,-788.0000) .. (278.0000,-778.0000) -- (569.0000,-727.0000) --
    (569.0000,-698.0000) -- cycle(659.0000,-512.0000) -- (471.0000,-219.0000) ..
    controls (447.6667,-182.3333) and (417.0000,-164.0000) .. (379.0000,-164.0000)
    .. controls (354.3333,-164.0000) and (333.3333,-172.3333) ..
    (316.0000,-189.0000) .. controls (298.6667,-206.3333) and (290.0000,-227.3333)
    .. (290.0000,-252.0000) .. controls (290.0000,-278.0000) and
    (300.0000,-300.3333) .. (320.0000,-319.0000) .. controls (326.0000,-324.3333)
    and (347.0000,-338.6667) .. (383.0000,-362.0000) -- (639.0000,-528.0000) --
    (659.0000,-512.0000) -- cycle;
\end{scope}

\end{tikzpicture}


